Stochastic Thermodynamics of Learning Parametric Probabilistic Models

We have formulated a family of machine learning problems as the time evolution of Parametric Probabilistic Models (PPMs), inherently rendering a thermodynamic process. Our primary motivation is to leverage the rich toolbox of thermodynamics of information to assess the information-theoretic content of learning a probabilistic model. We first introduce two information-theoretic metrics: Memorized-information (M-info) and Learned-information (L-info), which trace the flow of information during the learning process of PPMs. Then, we demonstrate that the accumulation of L-info during the learning process is associated with entropy production, and parameters serve as a heat reservoir in this process, capturing learned information in the form of M-info.

==> Tizk/eq-neq.tikz <==


\tikzset{every picture/.style={line width=0.75pt}} %set default line width to 0.75pt        

\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1]
%uncomment if require: \path (0,166); %set diagram left start at 0, and has height of 166

%Straight Lines [id:da9077276803598514] 
\draw    (63.88,99.25) -- (75.37,56.18) ;
\draw [shift={(75.88,54.25)}, rotate = 104.93] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da5558283715061305] 
\draw [color={rgb, 255:red, 74; green, 144; blue, 226 }  ,draw opacity=1 ]   (49.88,130.25) -- (276.88,131.25) ;
%Straight Lines [id:da8992026211246128] 
\draw [color={rgb, 255:red, 208; green, 2; blue, 27 }  ,draw opacity=1 ]   (49.88,45.25) -- (276.88,46.25) ;
%Straight Lines [id:da17410572617020914] 
\draw [color={rgb, 255:red, 208; green, 2; blue, 27 }  ,draw opacity=1 ]   (119.88,54.25) .. controls (122.23,54.01) and (123.52,55.06) .. (123.76,57.41) .. controls (124,59.76) and (125.29,60.81) .. (127.64,60.56) .. controls (129.99,60.32) and (131.28,61.37) .. (131.52,63.72) .. controls (131.76,66.07) and (133.05,67.12) .. (135.4,66.87) .. controls (137.75,66.63) and (139.04,67.68) .. (139.28,70.03) .. controls (139.52,72.37) and (140.81,73.42) .. (143.15,73.18) .. controls (145.5,72.94) and (146.79,73.99) .. (147.03,76.34) .. controls (147.27,78.69) and (148.56,79.74) .. (150.91,79.49) .. controls (153.26,79.25) and (154.55,80.3) .. (154.79,82.65) .. controls (155.03,85) and (156.32,86.05) .. (158.67,85.8) .. controls (161.02,85.56) and (162.31,86.61) .. (162.55,88.96) .. controls (162.79,91.31) and (164.08,92.36) .. (166.43,92.12) .. controls (168.77,91.88) and (170.06,92.93) .. (170.3,95.27) -- (171.13,95.94) -- (177.33,100.99) ;
\draw [shift={(178.88,102.25)}, rotate = 219.13] [color={rgb, 255:red, 208; green, 2; blue, 27 }  ,draw opacity=1 ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;

% Text Node
\draw (56,102.4) node [anchor=north west][inner sep=0.75pt]    {$p^{eq}( x_{t_{1}} |\theta _{t_{1}})$};
% Text Node
\draw (77,17.4) node [anchor=north west][inner sep=0.75pt]    {$p^{neq}( x_{t_{1}} |\theta _{t_{2}})$};
% Text Node
\draw (28,119.4) node [anchor=north west][inner sep=0.75pt]  [color={rgb, 255:red, 74; green, 144; blue, 226 }  ,opacity=1 ]  {$eq$};
% Text Node
\draw (20,34.4) node [anchor=north west][inner sep=0.75pt]  [color={rgb, 255:red, 208; green, 2; blue, 27 }  ,opacity=1 ]  {$neq$};
% Text Node
\draw (180.88,105.65) node [anchor=north west][inner sep=0.75pt]    {$p^{eq}( x_{t_{2}} |\theta _{t_{2}})$};
% Text Node
\draw (155.88,62.15) node [anchor=north west][inner sep=0.75pt]  [font=\small]  {$-\delta Q_{X} \ =\delta I_{X;\Theta }$};
% Text Node
\draw (72.88,74.15) node [anchor=north west][inner sep=0.75pt]  [font=\small]  {$\delta W_{X} \ $};


\end{tikzpicture}
